CE$\nu$NS at the European Spallation Source

The recent detection of coherent elastic neutrino-nucleus scattering (CE$\nu$NS) opens the possibility to use neutrinos to explore physics beyond standard model, with small-size detectors. However, the CE$\nu$NS process generates signals at the few keV level, requiring very sensitive detector technologies. The European Spallation Source (ESS) has been identified as an optimal source of low energy neutrinos, offering an opportunity for a definitive exploration of all phenomenological applications of CE$\nu$NS. A number of different detector approaches are currently under development for deployment at ESS. These next-generation technologies will be able to observe the process with lower energy threshold and better energy resolution than current detectors. The combination of their observations will allow for a complete phenomenological exploitation of the CE$\nu$NS signal. In particular, these measurements will not be statistically-limited, a result of the large neutrino flux expected at the ESS. The main projects currently being developed to detect CE$\nu$NS at the ESS are presented: the GanESS project which will use high pressure gas TPC filled with different noble gases; the C$^{\circ}\!$sI project, which employs cryogenic undoped CsI crystals; and p-type point contact HPGe detectors.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

